Benchmarking community detection methods on social media data

Benchmarking the performance of community detection methods on empirical social network data has been identified as critical for improving these methods. In particular, while most current research focuses on detecting communities in data that has been digitally extracted from large social media and telecommunications services, most evaluation of this research is based on small, hand-curated datasets. We argue that these two types of networks differ so significantly that by evaluating algorithms solely on the former, we know little about how well they perform on the latter. To address this problem, we consider the difficulties that arise in constructing benchmarks based on digitally extracted network data, and propose a task-based strategy which we feel addresses these difficulties. To demonstrate that our scheme is effective, we use it to carry out a substantial benchmark based on Facebook data. The benchmark reveals that some of the most popular algorithms fail to detect fine-grained community structure.

==> data/gce15-UChicagoSmallest.txt <==
5.0000 4.0000
6.9200 7.0000
8.8400 34.0000
10.7600 62.0000
12.6800 86.0000
14.6000 115.0000
16.5200 103.0000
18.4400 157.0000
20.3600 129.0000
22.2800 255.0000
24.2000 246.0000
26.1200 77.0000
28.0400 64.0000
29.9600 221.0000
31.8800 329.0000
33.8000 229.0000
35.7200 141.0000
37.6400 168.0000
39.5600 279.0000
41.4800 181.0000
43.4000 192.0000
45.3200 142.0000
47.2400 122.0000
49.1600 136.0000
51.0800 109.0000
53.0000 175.0000
54.9200 194.0000
56.8400 120.0000
58.7600 233.0000
60.6800 69.0000
62.6000 30.0000
64.5200 130.0000
66.4400 211.0000
68.3600 29.0000
70.2800 128.0000
72.2000 74.0000
74.1200 55.0000
76.0400 11.0000
77.9600 80.0000
79.8800 84.0000
81.8000 122.0000
83.7200 81.0000
85.6400 41.0000
87.5600 0.0000
89.4800 36.0000
91.4000 14.0000
93.3200 0.0000
95.2400 25.0000
97.1600 43.0000
99.0800 0.0000
101.0000 29.0000
102.9200 38.0000
104.8400 0.0000
106.7600 0.0000
108.6800 0.0000
110.6000 27.0000
112.5200 0.0000
114.4400 28.0000
116.3600 0.0000
118.2800 21.0000
120.2000 0.0000
122.1200 0.0000
124.0400 0.0000
125.9600 0.0000
127.8800 0.0000
129.8000 0.0000
131.7200 0.0000
133.6400 0.0000
135.5600 0.0000
137.4800 47.0000
139.4000 0.0000
141.3200 0.0000
143.2400 0.0000
145.1600 16.0000
147.0800 0.0000
149.0000 0.0000
150.9200 0.0000
152.8400 0.0000
154.7600 0.0000
156.6800 0.0000
158.6000 0.0000
160.5200 0.0000
162.4400 0.0000
164.3600 0.0000
166.2800 0.0000
168.2000 0.0000
170.1200 0.0000
172.0400 0.0000
173.9600 0.0000
175.8800 0.0000
177.8000 0.0000
179.7200 0.0000
181.6400 0.0000
183.5600 0.0000
185.4800 56.0000
187.4000 0.0000
189.3200 0.0000
191.2400 0.0000
193.1600 26.0000
195.0800 49.0000


==> data/gce15-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 1.0000
19.0000 1.0000
20.0000 1.0000
21.0000 0.0000
22.0000 1.0000
23.0000 1.0000
24.0000 0.0000
25.0000 3.0000
26.0000 2.0000
27.0000 1.0000
28.0000 0.0000
29.0000 1.0000
30.0000 1.0000
31.0000 0.0000
32.0000 0.0000
33.0000 1.0000
34.0000 1.0000
35.0000 3.0000
36.0000 5.0000
37.0000 4.0000
38.0000 2.0000
39.0000 5.0000
40.0000 5.0000
41.0000 5.0000
42.0000 2.0000
43.0000 3.0000
44.0000 4.0000
45.0000 3.0000
46.0000 1.0000
47.0000 4.0000
48.0000 2.0000
49.0000 3.0000
50.0000 2.0000
51.0000 5.0000
52.0000 4.0000
53.0000 3.0000
54.0000 6.0000
55.0000 1.0000
56.0000 2.0000
57.0000 1.0000
58.0000 7.0000
59.0000 3.0000
60.0000 2.0000
61.0000 0.0000
62.0000 2.0000
63.0000 2.0000
64.0000 3.0000
65.0000 2.0000
66.0000 0.0000
67.0000 1.0000
68.0000 0.0000
69.0000 1.0000
70.0000 0.0000
71.0000 1.0000
72.0000 0.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 1.0000
77.0000 1.0000
78.0000 1.0000
79.0000 0.0000
80.0000 3.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/gce15-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 0.0000
30.0000 0.0000
31.0000 0.0000
32.0000 0.0000
33.0000 0.0000
34.0000 0.0000
35.0000 0.0000
36.0000 0.0000
37.0000 1.0000
38.0000 0.0000
39.0000 0.0000
40.0000 0.0000
41.0000 0.0000
42.0000 0.0000
43.0000 1.0000
44.0000 0.0000
45.0000 1.0000
46.0000 0.0000
47.0000 0.0000
48.0000 3.0000
49.0000 3.0000
50.0000 1.0000
51.0000 1.0000
52.0000 1.0000
53.0000 5.0000
54.0000 0.0000
55.0000 0.0000
56.0000 1.0000
57.0000 2.0000
58.0000 1.0000
59.0000 2.0000
60.0000 4.0000
61.0000 4.0000
62.0000 4.0000
63.0000 6.0000
64.0000 6.0000
65.0000 3.0000
66.0000 3.0000
67.0000 10.0000
68.0000 7.0000
69.0000 6.0000
70.0000 3.0000
71.0000 8.0000
72.0000 2.0000
73.0000 5.0000
74.0000 2.0000
75.0000 11.0000
76.0000 2.0000
77.0000 0.0000
78.0000 4.0000
79.0000 2.0000
80.0000 2.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/gceCombinedE500-UChicagoSmallest.txt <==
5.0000 6113.0000
62.2200 277.0000
119.4400 22.0000
176.6600 8.0000
233.8800 21.0000
291.1000 0.0000
348.3200 7.0000
405.5400 0.0000
462.7600 4.0000
519.9800 0.0000
577.2000 0.0000
634.4200 0.0000
691.6400 0.0000
748.8600 0.0000
806.0800 9.0000
863.3000 0.0000
920.5200 0.0000
977.7400 0.0000
1034.9600 0.0000
1092.1800 0.0000
1149.4000 0.0000
1206.6200 0.0000
1263.8400 0.0000
1321.0600 0.0000
1378.2800 0.0000
1435.5000 0.0000
1492.7200 0.0000
1549.9400 0.0000
1607.1600 0.0000
1664.3800 0.0000
1721.6000 0.0000
1778.8200 0.0000
1836.0400 0.0000
1893.2600 0.0000
1950.4800 0.0000
2007.7000 0.0000
2064.9200 0.0000
2122.1400 0.0000
2179.3600 0.0000
2236.5800 0.0000
2293.8000 0.0000
2351.0200 0.0000
2408.2400 0.0000
2465.4600 0.0000
2522.6800 0.0000
2579.9000 0.0000
2637.1200 0.0000
2694.3400 0.0000
2751.5600 0.0000
2808.7800 0.0000
2866.0000 0.0000
2923.2200 0.0000
2980.4400 0.0000
3037.6600 0.0000
3094.8800 0.0000
3152.1000 0.0000
3209.3200 0.0000
3266.5400 0.0000
3323.7600 0.0000
3380.9800 0.0000
3438.2000 0.0000
3495.4200 0.0000
3552.6400 0.0000
3609.8600 0.0000
3667.0800 0.0000
3724.3000 0.0000
3781.5200 0.0000
3838.7400 0.0000
3895.9600 0.0000
3953.1800 0.0000
4010.4000 0.0000
4067.6200 0.0000
4124.8400 0.0000
4182.0600 0.0000
4239.2800 0.0000
4296.5000 0.0000
4353.7200 0.0000
4410.9400 0.0000
4468.1600 0.0000
4525.3800 0.0000
4582.6000 0.0000
4639.8200 0.0000
4697.0400 0.0000
4754.2600 0.0000
4811.4800 0.0000
4868.7000 0.0000
4925.9200 0.0000
4983.1400 0.0000
5040.3600 0.0000
5097.5800 0.0000
5154.8000 0.0000
5212.0200 0.0000
5269.2400 0.0000
5326.4600 0.0000
5383.6800 0.0000
5440.9000 0.0000
5498.1200 0.0000
5555.3400 0.0000
5612.5600 0.0000
5669.7800 100.0000


==> data/gceCombinedE500-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 2.0000
30.0000 0.0000
31.0000 1.0000
32.0000 2.0000
33.0000 1.0000
34.0000 1.0000
35.0000 2.0000
36.0000 1.0000
37.0000 2.0000
38.0000 3.0000
39.0000 2.0000
40.0000 3.0000
41.0000 4.0000
42.0000 2.0000
43.0000 3.0000
44.0000 3.0000
45.0000 5.0000
46.0000 2.0000
47.0000 0.0000
48.0000 2.0000
49.0000 3.0000
50.0000 5.0000
51.0000 5.0000
52.0000 7.0000
53.0000 4.0000
54.0000 1.0000
55.0000 5.0000
56.0000 0.0000
57.0000 3.0000
58.0000 2.0000
59.0000 7.0000
60.0000 2.0000
61.0000 5.0000
62.0000 1.0000
63.0000 3.0000
64.0000 2.0000
65.0000 2.0000
66.0000 0.0000
67.0000 4.0000
68.0000 1.0000
69.0000 1.0000
70.0000 1.0000
71.0000 4.0000
72.0000 1.0000
73.0000 0.0000
74.0000 2.0000
75.0000 1.0000
76.0000 1.0000
77.0000 0.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 1.0000
85.0000 1.0000
86.0000 0.0000
87.0000 2.0000
88.0000 0.0000
89.0000 1.0000
90.0000 1.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/gceCombinedE500-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 0.0000
30.0000 0.0000
31.0000 0.0000
32.0000 0.0000
33.0000 0.0000
34.0000 0.0000
35.0000 0.0000
36.0000 0.0000
37.0000 0.0000
38.0000 0.0000
39.0000 0.0000
40.0000 0.0000
41.0000 0.0000
42.0000 0.0000
43.0000 0.0000
44.0000 0.0000
45.0000 0.0000
46.0000 0.0000
47.0000 0.0000
48.0000 0.0000
49.0000 0.0000
50.0000 1.0000
51.0000 0.0000
52.0000 0.0000
53.0000 1.0000
54.0000 0.0000
55.0000 1.0000
56.0000 0.0000
57.0000 1.0000
58.0000 1.0000
59.0000 2.0000
60.0000 2.0000
61.0000 1.0000
62.0000 4.0000
63.0000 2.0000
64.0000 3.0000
65.0000 0.0000
66.0000 1.0000
67.0000 4.0000
68.0000 0.0000
69.0000 1.0000
70.0000 3.0000
71.0000 3.0000
72.0000 6.0000
73.0000 4.0000
74.0000 5.0000
75.0000 3.0000
76.0000 9.0000
77.0000 2.0000
78.0000 4.0000
79.0000 2.0000
80.0000 4.0000
81.0000 7.0000
82.0000 10.0000
83.0000 10.0000
84.0000 2.0000
85.0000 8.0000
86.0000 4.0000
87.0000 0.0000
88.0000 0.0000
89.0000 1.0000
90.0000 2.0000
91.0000 2.0000
92.0000 0.0000
93.0000 1.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/infohier-UChicagoSmallest.txt <==
3.0000 306.0000
18.4700 100.0000
33.9400 364.0000
49.4100 281.0000
64.8800 580.0000
80.3500 349.0000
95.8200 605.0000
111.2900 474.0000
126.7600 0.0000
142.2300 152.0000
157.7000 171.0000
173.1700 0.0000
188.6400 0.0000
204.1100 0.0000
219.5800 0.0000
235.0500 247.0000
250.5200 0.0000
265.9900 0.0000
281.4600 0.0000
296.9300 0.0000
312.4000 0.0000
327.8700 0.0000
343.3400 0.0000
358.8100 0.0000
374.2800 0.0000
389.7500 0.0000
405.2200 0.0000
420.6900 0.0000
436.1600 0.0000
451.6300 0.0000
467.1000 0.0000
482.5700 487.0000
498.0400 0.0000
513.5100 0.0000
528.9800 0.0000
544.4500 0.0000
559.9200 0.0000
575.3900 0.0000
590.8600 0.0000
606.3300 0.0000
621.8000 0.0000
637.2700 0.0000
652.7400 0.0000
668.2100 0.0000
683.6800 0.0000
699.1500 0.0000
714.6200 0.0000
730.0900 0.0000
745.5600 0.0000
761.0300 0.0000
776.5000 0.0000
791.9700 0.0000
807.4400 0.0000
822.9100 0.0000
838.3800 0.0000
853.8500 0.0000
869.3200 0.0000
884.7900 0.0000
900.2600 0.0000
915.7300 926.0000
931.2000 0.0000
946.6700 0.0000
962.1400 0.0000
977.6100 0.0000
993.0800 0.0000
1008.5500 0.0000
1024.0200 0.0000
1039.4900 0.0000
1054.9600 0.0000
1070.4300 0.0000
1085.9000 0.0000
1101.3700 0.0000
1116.8400 0.0000
1132.3100 0.0000
1147.7800 0.0000
1163.2500 0.0000
1178.7200 0.0000
1194.1900 0.0000
1209.6600 0.0000
1225.1300 0.0000
1240.6000 0.0000
1256.0700 0.0000
1271.5400 0.0000
1287.0100 0.0000
1302.4800 0.0000
1317.9500 0.0000
1333.4200 0.0000
1348.8900 0.0000
1364.3600 0.0000
1379.8300 0.0000
1395.3000 0.0000
1410.7700 0.0000
1426.2400 0.0000
1441.7100 0.0000
1457.1800 0.0000
1472.6500 0.0000
1488.1200 0.0000
1503.5900 0.0000
1519.0600 0.0000
1534.5300 1549.0000


==> data/infohier-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 3.0000
14.0000 1.0000
15.0000 5.0000
16.0000 3.0000
17.0000 1.0000
18.0000 5.0000
19.0000 0.0000
20.0000 5.0000
21.0000 5.0000
22.0000 5.0000
23.0000 3.0000
24.0000 5.0000
25.0000 6.0000
26.0000 1.0000
27.0000 4.0000
28.0000 3.0000
29.0000 3.0000
30.0000 2.0000
31.0000 6.0000
32.0000 2.0000
33.0000 2.0000
34.0000 3.0000
35.0000 3.0000
36.0000 0.0000
37.0000 3.0000
38.0000 3.0000
39.0000 6.0000
40.0000 5.0000
41.0000 3.0000
42.0000 2.0000
43.0000 2.0000
44.0000 3.0000
45.0000 2.0000
46.0000 2.0000
47.0000 2.0000
48.0000 0.0000
49.0000 1.0000
50.0000 0.0000
51.0000 0.0000
52.0000 0.0000
53.0000 1.0000
54.0000 0.0000
55.0000 0.0000
56.0000 0.0000
57.0000 0.0000
58.0000 0.0000
59.0000 0.0000
60.0000 0.0000
61.0000 0.0000
62.0000 0.0000
63.0000 1.0000
64.0000 1.0000
65.0000 0.0000
66.0000 0.0000
67.0000 1.0000
68.0000 0.0000
69.0000 0.0000
70.0000 0.0000
71.0000 0.0000
72.0000 0.0000
73.0000 0.0000
74.0000 0.0000
75.0000 1.0000
76.0000 0.0000
77.0000 1.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 2.0000
86.0000 0.0000
87.0000 1.0000
88.0000 0.0000
89.0000 0.0000
90.0000 1.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/infohier-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 1.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 1.0000
30.0000 0.0000
31.0000 2.0000
32.0000 0.0000
33.0000 0.0000
34.0000 0.0000
35.0000 1.0000
36.0000 0.0000
37.0000 1.0000
38.0000 1.0000
39.0000 0.0000
40.0000 0.0000
41.0000 2.0000
42.0000 2.0000
43.0000 1.0000
44.0000 4.0000
45.0000 4.0000
46.0000 2.0000
47.0000 1.0000
48.0000 3.0000
49.0000 0.0000
50.0000 1.0000
51.0000 2.0000
52.0000 3.0000
53.0000 3.0000
54.0000 4.0000
55.0000 8.0000
56.0000 6.0000
57.0000 7.0000
58.0000 4.0000
59.0000 3.0000
60.0000 8.0000
61.0000 2.0000
62.0000 2.0000
63.0000 2.0000
64.0000 1.0000
65.0000 6.0000
66.0000 1.0000
67.0000 4.0000
68.0000 6.0000
69.0000 2.0000
70.0000 2.0000
71.0000 4.0000
72.0000 1.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 0.0000
78.0000 1.0000
79.0000 3.0000
80.0000 1.0000
81.0000 1.0000
82.0000 2.0000
83.0000 0.0000
84.0000 1.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/linkClusterCombined-UChicagoSmallest.txt <==
5.0000 6023.0000
41.1700 8.0000
77.3400 6.0000
113.5100 0.0000
149.6800 0.0000
185.8500 0.0000
222.0200 0.0000
258.1900 0.0000
294.3600 0.0000
330.5300 0.0000
366.7000 0.0000
402.8700 0.0000
439.0400 0.0000
475.2100 0.0000
511.3800 0.0000
547.5500 0.0000
583.7200 0.0000
619.8900 0.0000
656.0600 0.0000
692.2300 0.0000
728.4000 0.0000
764.5700 0.0000
800.7400 0.0000
836.9100 0.0000
873.0800 0.0000
909.2500 0.0000
945.4200 0.0000
981.5900 0.0000
1017.7600 0.0000
1053.9300 0.0000
1090.1000 0.0000
1126.2700 0.0000
1162.4400 0.0000
1198.6100 0.0000
1234.7800 0.0000
1270.9500 0.0000
1307.1200 0.0000
1343.2900 0.0000
1379.4600 0.0000
1415.6300 0.0000
1451.8000 0.0000
1487.9700 0.0000
1524.1400 0.0000
1560.3100 0.0000
1596.4800 0.0000
1632.6500 0.0000
1668.8200 5.0000
1704.9900 0.0000
1741.1600 0.0000
1777.3300 0.0000
1813.5000 0.0000
1849.6700 0.0000
1885.8400 0.0000
1922.0100 0.0000
1958.1800 0.0000
1994.3500 0.0000
2030.5200 0.0000
2066.6900 0.0000
2102.8600 0.0000
2139.0300 0.0000
2175.2000 0.0000
2211.3700 0.0000
2247.5400 0.0000
2283.7100 0.0000
2319.8800 0.0000
2356.0500 0.0000
2392.2200 0.0000
2428.3900 0.0000
2464.5600 0.0000
2500.7300 0.0000
2536.9000 0.0000
2573.0700 0.0000
2609.2400 0.0000
2645.4100 0.0000
2681.5800 0.0000
2717.7500 0.0000
2753.9200 0.0000
2790.0900 0.0000
2826.2600 0.0000
2862.4300 0.0000
2898.6000 0.0000
2934.7700 0.0000
2970.9400 0.0000
3007.1100 0.0000
3043.2800 0.0000
3079.4500 0.0000
3115.6200 0.0000
3151.7900 0.0000
3187.9600 0.0000
3224.1300 0.0000
3260.3000 0.0000
3296.4700 0.0000
3332.6400 0.0000
3368.8100 0.0000
3404.9800 0.0000
3441.1500 0.0000
3477.3200 0.0000
3513.4900 0.0000
3549.6600 0.0000
3585.8300 10.0000


==> data/linkClusterCombined-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 3.0000
14.0000 4.0000
15.0000 0.0000
16.0000 1.0000
17.0000 0.0000
18.0000 1.0000
19.0000 1.0000
20.0000 0.0000
21.0000 0.0000
22.0000 1.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 4.0000
28.0000 2.0000
29.0000 6.0000
30.0000 1.0000
31.0000 4.0000
32.0000 3.0000
33.0000 2.0000
34.0000 2.0000
35.0000 1.0000
36.0000 2.0000
37.0000 1.0000
38.0000 1.0000
39.0000 4.0000
40.0000 2.0000
41.0000 1.0000
42.0000 2.0000
43.0000 2.0000
44.0000 4.0000
45.0000 2.0000
46.0000 1.0000
47.0000 2.0000
48.0000 3.0000
49.0000 1.0000
50.0000 4.0000
51.0000 2.0000
52.0000 5.0000
53.0000 3.0000
54.0000 7.0000
55.0000 4.0000
56.0000 1.0000
57.0000 1.0000
58.0000 3.0000
59.0000 3.0000
60.0000 3.0000
61.0000 1.0000
62.0000 3.0000
63.0000 4.0000
64.0000 0.0000
65.0000 2.0000
66.0000 1.0000
67.0000 1.0000
68.0000 3.0000
69.0000 0.0000
70.0000 1.0000
71.0000 0.0000
72.0000 1.0000
73.0000 1.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 1.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 1.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/linkClusterCombined-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 1.0000
28.0000 0.0000
29.0000 0.0000
30.0000 0.0000
31.0000 1.0000
32.0000 0.0000
33.0000 2.0000
34.0000 0.0000
35.0000 0.0000
36.0000 1.0000
37.0000 0.0000
38.0000 2.0000
39.0000 0.0000
40.0000 1.0000
41.0000 4.0000
42.0000 0.0000
43.0000 3.0000
44.0000 1.0000
45.0000 5.0000
46.0000 2.0000
47.0000 2.0000
48.0000 0.0000
49.0000 2.0000
50.0000 4.0000
51.0000 2.0000
52.0000 0.0000
53.0000 0.0000
54.0000 1.0000
55.0000 3.0000
56.0000 0.0000
57.0000 0.0000
58.0000 1.0000
59.0000 2.0000
60.0000 4.0000
61.0000 1.0000
62.0000 1.0000
63.0000 1.0000
64.0000 3.0000
65.0000 5.0000
66.0000 5.0000
67.0000 5.0000
68.0000 4.0000
69.0000 3.0000
70.0000 9.0000
71.0000 5.0000
72.0000 5.0000
73.0000 6.0000
74.0000 2.0000
75.0000 2.0000
76.0000 4.0000
77.0000 6.0000
78.0000 1.0000
79.0000 1.0000
80.0000 3.0000
81.0000 1.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/linkcluster-UChicagoSmallest.txt <==
5.0000 26.0000
5.0100 0.0000
5.0200 0.0000
5.0300 0.0000
5.0400 0.0000
5.0500 0.0000
5.0600 0.0000
5.0700 0.0000
5.0800 0.0000
5.0900 0.0000
5.1000 0.0000
5.1100 0.0000
5.1200 0.0000
5.1300 0.0000
5.1400 0.0000
5.1500 0.0000
5.1600 0.0000
5.1700 0.0000
5.1800 0.0000
5.1900 0.0000
5.2000 0.0000
5.2100 0.0000
5.2200 0.0000
5.2300 0.0000
5.2400 0.0000
5.2500 0.0000
5.2600 0.0000
5.2700 0.0000
5.2800 0.0000
5.2900 0.0000
5.3000 0.0000
5.3100 0.0000
5.3200 0.0000
5.3300 0.0000
5.3400 0.0000
5.3500 0.0000
5.3600 0.0000
5.3700 0.0000
5.3800 0.0000
5.3900 0.0000
5.4000 0.0000
5.4100 0.0000
5.4200 0.0000
5.4300 0.0000
5.4400 0.0000
5.4500 0.0000
5.4600 0.0000
5.4700 0.0000
5.4800 0.0000
5.4900 0.0000
5.5000 0.0000
5.5100 0.0000
5.5200 0.0000
5.5300 0.0000
5.5400 0.0000
5.5500 0.0000
5.5600 0.0000
5.5700 0.0000
5.5800 0.0000
5.5900 0.0000
5.6000 0.0000
5.6100 0.0000
5.6200 0.0000
5.6300 0.0000
5.6400 0.0000
5.6500 0.0000
5.6600 0.0000
5.6700 0.0000
5.6800 0.0000
5.6900 0.0000
5.7000 0.0000
5.7100 0.0000
5.7200 0.0000
5.7300 0.0000
5.7400 0.0000
5.7500 0.0000
5.7600 0.0000
5.7700 0.0000
5.7800 0.0000
5.7900 0.0000
5.8000 0.0000
5.8100 0.0000
5.8200 0.0000
5.8300 0.0000
5.8400 0.0000
5.8500 0.0000
5.8600 0.0000
5.8700 0.0000
5.8800 0.0000
5.8900 0.0000
5.9000 0.0000
5.9100 0.0000
5.9200 0.0000
5.9300 0.0000
5.9400 0.0000
5.9500 0.0000
5.9600 0.0000
5.9700 0.0000
5.9800 0.0000
5.9900 2.0000


==> data/linkcluster-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 2.0000
4.0000 0.0000
5.0000 1.0000
6.0000 0.0000
7.0000 2.0000
8.0000 2.0000
9.0000 6.0000
10.0000 0.0000
11.0000 4.0000
12.0000 1.0000
13.0000 3.0000
14.0000 0.0000
15.0000 3.0000
16.0000 3.0000
17.0000 1.0000
18.0000 4.0000
19.0000 1.0000
20.0000 2.0000
21.0000 2.0000
22.0000 2.0000
23.0000 4.0000
24.0000 1.0000
25.0000 5.0000
26.0000 4.0000
27.0000 5.0000
28.0000 5.0000
29.0000 1.0000
30.0000 3.0000
31.0000 3.0000
32.0000 8.0000
33.0000 3.0000
34.0000 3.0000
35.0000 2.0000
36.0000 5.0000
37.0000 2.0000
38.0000 1.0000
39.0000 4.0000
40.0000 1.0000
41.0000 2.0000
42.0000 1.0000
43.0000 1.0000
44.0000 2.0000
45.0000 1.0000
46.0000 3.0000
47.0000 0.0000
48.0000 0.0000
49.0000 1.0000
50.0000 0.0000
51.0000 4.0000
52.0000 0.0000
53.0000 0.0000
54.0000 0.0000
55.0000 0.0000
56.0000 3.0000
57.0000 0.0000
58.0000 0.0000
59.0000 0.0000
60.0000 1.0000
61.0000 2.0000
62.0000 0.0000
63.0000 0.0000
64.0000 0.0000
65.0000 0.0000
66.0000 0.0000
67.0000 0.0000
68.0000 0.0000
69.0000 0.0000
70.0000 0.0000
71.0000 0.0000
72.0000 0.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 0.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/linkcluster-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 7.0000
20.0000 7.0000
21.0000 2.0000
22.0000 2.0000
23.0000 4.0000
24.0000 2.0000
25.0000 0.0000
26.0000 1.0000
27.0000 0.0000
28.0000 4.0000
29.0000 1.0000
30.0000 0.0000
31.0000 3.0000
32.0000 0.0000
33.0000 2.0000
34.0000 2.0000
35.0000 2.0000
36.0000 2.0000
37.0000 1.0000
38.0000 3.0000
39.0000 2.0000
40.0000 5.0000
41.0000 6.0000
42.0000 6.0000
43.0000 9.0000
44.0000 3.0000
45.0000 5.0000
46.0000 4.0000
47.0000 4.0000
48.0000 5.0000
49.0000 3.0000
50.0000 2.0000
51.0000 3.0000
52.0000 4.0000
53.0000 1.0000
54.0000 1.0000
55.0000 1.0000
56.0000 2.0000
57.0000 1.0000
58.0000 2.0000
59.0000 2.0000
60.0000 0.0000
61.0000 0.0000
62.0000 0.0000
63.0000 0.0000
64.0000 1.0000
65.0000 0.0000
66.0000 0.0000
67.0000 0.0000
68.0000 0.0000
69.0000 0.0000
70.0000 0.0000
71.0000 0.0000
72.0000 0.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 0.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain02a-UChicagoSmallest.txt <==
3.0000 385.0000
11.3300 198.0000
19.6600 152.0000
27.9900 222.0000
36.3200 314.0000
44.6500 192.0000
52.9800 342.0000
61.3100 383.0000
69.6400 348.0000
77.9700 579.0000
86.3000 183.0000
94.6300 682.0000
102.9600 527.0000
111.2900 570.0000
119.6200 124.0000
127.9500 262.0000
136.2800 139.0000
144.6100 0.0000
152.9400 154.0000
161.2700 0.0000
169.6000 0.0000
177.9300 0.0000
186.2600 0.0000
194.5900 0.0000
202.9200 0.0000
211.2500 0.0000
219.5800 0.0000
227.9100 0.0000
236.2400 0.0000
244.5700 0.0000
252.9000 0.0000
261.2300 0.0000
269.5600 0.0000
277.8900 0.0000
286.2200 0.0000
294.5500 0.0000
302.8800 0.0000
311.2100 0.0000
319.5400 0.0000
327.8700 0.0000
336.2000 0.0000
344.5300 0.0000
352.8600 0.0000
361.1900 0.0000
369.5200 0.0000
377.8500 0.0000
386.1800 0.0000
394.5100 0.0000
402.8400 0.0000
411.1700 0.0000
419.5000 0.0000
427.8300 0.0000
436.1600 0.0000
444.4900 0.0000
452.8200 0.0000
461.1500 0.0000
469.4800 0.0000
477.8100 0.0000
486.1400 0.0000
494.4700 0.0000
502.8000 0.0000
511.1300 0.0000
519.4600 0.0000
527.7900 0.0000
536.1200 0.0000
544.4500 0.0000
552.7800 0.0000
561.1100 0.0000
569.4400 0.0000
577.7700 0.0000
586.1000 0.0000
594.4300 0.0000
602.7600 0.0000
611.0900 0.0000
619.4200 0.0000
627.7500 0.0000
636.0800 0.0000
644.4100 0.0000
652.7400 0.0000
661.0700 0.0000
669.4000 0.0000
677.7300 0.0000
686.0600 0.0000
694.3900 0.0000
702.7200 0.0000
711.0500 0.0000
719.3800 0.0000
727.7100 0.0000
736.0400 0.0000
744.3700 0.0000
752.7000 0.0000
761.0300 0.0000
769.3600 0.0000
777.6900 0.0000
786.0200 0.0000
794.3500 0.0000
802.6800 0.0000
811.0100 0.0000
819.3400 0.0000
827.6700 835.0000


==> data/louvain02a-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 1.0000
17.0000 0.0000
18.0000 2.0000
19.0000 1.0000
20.0000 1.0000
21.0000 1.0000
22.0000 4.0000
23.0000 3.0000
24.0000 2.0000
25.0000 2.0000
26.0000 0.0000
27.0000 2.0000
28.0000 0.0000
29.0000 2.0000
30.0000 1.0000
31.0000 1.0000
32.0000 3.0000
33.0000 2.0000
34.0000 2.0000
35.0000 2.0000
36.0000 4.0000
37.0000 3.0000
38.0000 5.0000
39.0000 8.0000
40.0000 1.0000
41.0000 7.0000
42.0000 1.0000
43.0000 6.0000
44.0000 3.0000
45.0000 1.0000
46.0000 3.0000
47.0000 2.0000
48.0000 2.0000
49.0000 5.0000
50.0000 4.0000
51.0000 4.0000
52.0000 5.0000
53.0000 2.0000
54.0000 1.0000
55.0000 2.0000
56.0000 0.0000
57.0000 0.0000
58.0000 2.0000
59.0000 0.0000
60.0000 2.0000
61.0000 0.0000
62.0000 3.0000
63.0000 0.0000
64.0000 3.0000
65.0000 0.0000
66.0000 0.0000
67.0000 2.0000
68.0000 0.0000
69.0000 0.0000
70.0000 1.0000
71.0000 0.0000
72.0000 1.0000
73.0000 0.0000
74.0000 1.0000
75.0000 1.0000
76.0000 0.0000
77.0000 0.0000
78.0000 2.0000
79.0000 0.0000
80.0000 0.0000
81.0000 1.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain02a-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 0.0000
30.0000 0.0000
31.0000 0.0000
32.0000 0.0000
33.0000 0.0000
34.0000 0.0000
35.0000 0.0000
36.0000 0.0000
37.0000 0.0000
38.0000 0.0000
39.0000 0.0000
40.0000 0.0000
41.0000 2.0000
42.0000 0.0000
43.0000 1.0000
44.0000 1.0000
45.0000 2.0000
46.0000 2.0000
47.0000 3.0000
48.0000 0.0000
49.0000 1.0000
50.0000 0.0000
51.0000 0.0000
52.0000 1.0000
53.0000 1.0000
54.0000 3.0000
55.0000 5.0000
56.0000 7.0000
57.0000 3.0000
58.0000 1.0000
59.0000 6.0000
60.0000 0.0000
61.0000 2.0000
62.0000 6.0000
63.0000 4.0000
64.0000 4.0000
65.0000 4.0000
66.0000 6.0000
67.0000 3.0000
68.0000 6.0000
69.0000 3.0000
70.0000 8.0000
71.0000 4.0000
72.0000 3.0000
73.0000 8.0000
74.0000 4.0000
75.0000 2.0000
76.0000 2.0000
77.0000 1.0000
78.0000 3.0000
79.0000 1.0000
80.0000 2.0000
81.0000 1.0000
82.0000 0.0000
83.0000 1.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain05a-UChicagoSmallest.txt <==
3.0000 280.0000
12.4500 84.0000
21.9000 104.0000
31.3500 64.0000
40.8000 82.0000
50.2500 216.0000
59.7000 199.0000
69.1500 139.0000
78.6000 79.0000
88.0500 370.0000
97.5000 102.0000
106.9500 220.0000
116.4000 0.0000
125.8500 256.0000
135.3000 0.0000
144.7500 0.0000
154.2000 159.0000
163.6500 167.0000
173.1000 348.0000
182.5500 0.0000
192.0000 195.0000
201.4500 0.0000
210.9000 0.0000
220.3500 221.0000
229.8000 231.0000
239.2500 0.0000
248.7000 251.0000
258.1500 529.0000
267.6000 276.0000
277.0500 0.0000
286.5000 0.0000
295.9500 0.0000
305.4000 313.0000
314.8500 0.0000
324.3000 0.0000
333.7500 0.0000
343.2000 350.0000
352.6500 0.0000
362.1000 0.0000
371.5500 0.0000
381.0000 0.0000
390.4500 0.0000
399.9000 0.0000
409.3500 409.0000
418.8000 0.0000
428.2500 0.0000
437.7000 0.0000
447.1500 0.0000
456.6000 0.0000
466.0500 0.0000
475.5000 0.0000
484.9500 0.0000
494.4000 0.0000
503.8500 0.0000
513.3000 0.0000
522.7500 0.0000
532.2000 0.0000
541.6500 0.0000
551.1000 0.0000
560.5500 0.0000
570.0000 0.0000
579.4500 0.0000
588.9000 0.0000
598.3500 0.0000
607.8000 0.0000
617.2500 0.0000
626.7000 0.0000
636.1500 0.0000
645.6000 0.0000
655.0500 0.0000
664.5000 0.0000
673.9500 0.0000
683.4000 0.0000
692.8500 0.0000
702.3000 0.0000
711.7500 0.0000
721.2000 0.0000
730.6500 0.0000
740.1000 0.0000
749.5500 0.0000
759.0000 0.0000
768.4500 0.0000
777.9000 0.0000
787.3500 0.0000
796.8000 0.0000
806.2500 0.0000
815.7000 0.0000
825.1500 0.0000
834.6000 0.0000
844.0500 0.0000
853.5000 0.0000
862.9500 0.0000
872.4000 0.0000
881.8500 0.0000
891.3000 0.0000
900.7500 0.0000
910.2000 0.0000
919.6500 0.0000
929.1000 0.0000
938.5500 947.0000


==> data/louvain05a-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 1.0000
12.0000 0.0000
13.0000 1.0000
14.0000 1.0000
15.0000 2.0000
16.0000 2.0000
17.0000 3.0000
18.0000 2.0000
19.0000 6.0000
20.0000 1.0000
21.0000 3.0000
22.0000 3.0000
23.0000 4.0000
24.0000 2.0000
25.0000 5.0000
26.0000 3.0000
27.0000 6.0000
28.0000 3.0000
29.0000 3.0000
30.0000 2.0000
31.0000 6.0000
32.0000 3.0000
33.0000 4.0000
34.0000 2.0000
35.0000 6.0000
36.0000 3.0000
37.0000 2.0000
38.0000 2.0000
39.0000 6.0000
40.0000 5.0000
41.0000 5.0000
42.0000 1.0000
43.0000 4.0000
44.0000 2.0000
45.0000 1.0000
46.0000 1.0000
47.0000 0.0000
48.0000 0.0000
49.0000 2.0000
50.0000 0.0000
51.0000 0.0000
52.0000 0.0000
53.0000 0.0000
54.0000 1.0000
55.0000 0.0000
56.0000 0.0000
57.0000 2.0000
58.0000 1.0000
59.0000 0.0000
60.0000 1.0000
61.0000 1.0000
62.0000 0.0000
63.0000 0.0000
64.0000 0.0000
65.0000 0.0000
66.0000 0.0000
67.0000 0.0000
68.0000 0.0000
69.0000 1.0000
70.0000 0.0000
71.0000 0.0000
72.0000 1.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 1.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 1.0000
83.0000 0.0000
84.0000 0.0000
85.0000 1.0000
86.0000 0.0000
87.0000 1.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain05a-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 1.0000
27.0000 0.0000
28.0000 0.0000
29.0000 0.0000
30.0000 1.0000
31.0000 0.0000
32.0000 1.0000
33.0000 1.0000
34.0000 0.0000
35.0000 0.0000
36.0000 0.0000
37.0000 1.0000
38.0000 1.0000
39.0000 0.0000
40.0000 0.0000
41.0000 0.0000
42.0000 2.0000
43.0000 0.0000
44.0000 2.0000
45.0000 2.0000
46.0000 2.0000
47.0000 3.0000
48.0000 0.0000
49.0000 1.0000
50.0000 0.0000
51.0000 3.0000
52.0000 2.0000
53.0000 5.0000
54.0000 4.0000
55.0000 2.0000
56.0000 4.0000
57.0000 4.0000
58.0000 2.0000
59.0000 1.0000
60.0000 2.0000
61.0000 2.0000
62.0000 1.0000
63.0000 1.0000
64.0000 2.0000
65.0000 9.0000
66.0000 4.0000
67.0000 4.0000
68.0000 2.0000
69.0000 2.0000
70.0000 3.0000
71.0000 3.0000
72.0000 5.0000
73.0000 5.0000
74.0000 6.0000
75.0000 1.0000
76.0000 5.0000
77.0000 4.0000
78.0000 2.0000
79.0000 2.0000
80.0000 4.0000
81.0000 2.0000
82.0000 0.0000
83.0000 1.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain10-UChicagoSmallest.txt <==
3.0000 44.0000
16.4400 0.0000
29.8800 0.0000
43.3200 0.0000
56.7600 0.0000
70.2000 0.0000
83.6400 0.0000
97.0800 0.0000
110.5200 0.0000
123.9600 132.0000
137.4000 0.0000
150.8400 0.0000
164.2800 165.0000
177.7200 0.0000
191.1600 0.0000
204.6000 0.0000
218.0400 0.0000
231.4800 0.0000
244.9200 0.0000
258.3600 0.0000
271.8000 0.0000
285.2400 0.0000
298.6800 0.0000
312.1200 0.0000
325.5600 0.0000
339.0000 0.0000
352.4400 359.0000
365.8800 0.0000
379.3200 0.0000
392.7600 0.0000
406.2000 0.0000
419.6400 0.0000
433.0800 0.0000
446.5200 0.0000
459.9600 0.0000
473.4000 0.0000
486.8400 0.0000
500.2800 0.0000
513.7200 0.0000
527.1600 0.0000
540.6000 0.0000
554.0400 0.0000
567.4800 0.0000
580.9200 583.0000
594.3600 0.0000
607.8000 0.0000
621.2400 0.0000
634.6800 0.0000
648.1200 0.0000
661.5600 0.0000
675.0000 0.0000
688.4400 0.0000
701.8800 0.0000
715.3200 0.0000
728.7600 0.0000
742.2000 0.0000
755.6400 0.0000
769.0800 0.0000
782.5200 790.0000
795.9600 0.0000
809.4000 0.0000
822.8400 0.0000
836.2800 0.0000
849.7200 0.0000
863.1600 0.0000
876.6000 0.0000
890.0400 0.0000
903.4800 0.0000
916.9200 0.0000
930.3600 0.0000
943.8000 0.0000
957.2400 964.0000
970.6800 0.0000
984.1200 0.0000
997.5600 0.0000
1011.0000 1016.0000
1024.4400 0.0000
1037.8800 0.0000
1051.3200 0.0000
1064.7600 0.0000
1078.2000 0.0000
1091.6400 0.0000
1105.0800 0.0000
1118.5200 0.0000
1131.9600 0.0000
1145.4000 0.0000
1158.8400 0.0000
1172.2800 0.0000
1185.7200 1192.0000
1199.1600 0.0000
1212.6000 0.0000
1226.0400 0.0000
1239.4800 0.0000
1252.9200 0.0000
1266.3600 0.0000
1279.8000 0.0000
1293.2400 0.0000
1306.6800 0.0000
1320.1200 0.0000
1333.5600 1346.0000


==> data/louvain10-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 2.0000
10.0000 1.0000
11.0000 2.0000
12.0000 3.0000
13.0000 2.0000
14.0000 1.0000
15.0000 4.0000
16.0000 8.0000
17.0000 4.0000
18.0000 7.0000
19.0000 6.0000
20.0000 4.0000
21.0000 5.0000
22.0000 7.0000
23.0000 4.0000
24.0000 6.0000
25.0000 4.0000
26.0000 4.0000
27.0000 3.0000
28.0000 4.0000
29.0000 3.0000
30.0000 1.0000
31.0000 2.0000
32.0000 0.0000
33.0000 2.0000
34.0000 4.0000
35.0000 2.0000
36.0000 2.0000
37.0000 4.0000
38.0000 4.0000
39.0000 0.0000
40.0000 4.0000
41.0000 3.0000
42.0000 0.0000
43.0000 1.0000
44.0000 3.0000
45.0000 1.0000
46.0000 0.0000
47.0000 0.0000
48.0000 0.0000
49.0000 0.0000
50.0000 0.0000
51.0000 0.0000
52.0000 0.0000
53.0000 0.0000
54.0000 0.0000
55.0000 0.0000
56.0000 0.0000
57.0000 0.0000
58.0000 0.0000
59.0000 0.0000
60.0000 0.0000
61.0000 0.0000
62.0000 1.0000
63.0000 1.0000
64.0000 0.0000
65.0000 0.0000
66.0000 0.0000
67.0000 0.0000
68.0000 1.0000
69.0000 0.0000
70.0000 0.0000
71.0000 0.0000
72.0000 0.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 0.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain10-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 1.0000
25.0000 1.0000
26.0000 0.0000
27.0000 1.0000
28.0000 0.0000
29.0000 0.0000
30.0000 1.0000
31.0000 0.0000
32.0000 0.0000
33.0000 1.0000
34.0000 0.0000
35.0000 0.0000
36.0000 1.0000
37.0000 0.0000
38.0000 1.0000
39.0000 3.0000
40.0000 0.0000
41.0000 1.0000
42.0000 1.0000
43.0000 0.0000
44.0000 0.0000
45.0000 2.0000
46.0000 0.0000
47.0000 4.0000
48.0000 0.0000
49.0000 2.0000
50.0000 0.0000
51.0000 1.0000
52.0000 0.0000
53.0000 4.0000
54.0000 2.0000
55.0000 3.0000
56.0000 5.0000
57.0000 4.0000
58.0000 3.0000
59.0000 7.0000
60.0000 2.0000
61.0000 2.0000
62.0000 3.0000
63.0000 4.0000
64.0000 5.0000
65.0000 7.0000
66.0000 4.0000
67.0000 3.0000
68.0000 7.0000
69.0000 4.0000
70.0000 3.0000
71.0000 8.0000
72.0000 2.0000
73.0000 2.0000
74.0000 2.0000
75.0000 2.0000
76.0000 3.0000
77.0000 2.0000
78.0000 0.0000
79.0000 2.0000
80.0000 0.0000
81.0000 1.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain10a-UChicagoSmallest.txt <==
3.0000 207.0000
16.0300 101.0000
29.0600 34.0000
42.0900 54.0000
55.1200 58.0000
68.1500 79.0000
81.1800 84.0000
94.2100 0.0000
107.2400 111.0000
120.2700 129.0000
133.3000 0.0000
146.3300 0.0000
159.3600 0.0000
172.3900 0.0000
185.4200 190.0000
198.4500 0.0000
211.4800 0.0000
224.5100 0.0000
237.5400 0.0000
250.5700 258.0000
263.6000 0.0000
276.6300 0.0000
289.6600 0.0000
302.6900 0.0000
315.7200 0.0000
328.7500 0.0000
341.7800 0.0000
354.8100 0.0000
367.8400 0.0000
380.8700 0.0000
393.9000 0.0000
406.9300 0.0000
419.9600 426.0000
432.9900 0.0000
446.0200 0.0000
459.0500 0.0000
472.0800 0.0000
485.1100 0.0000
498.1400 0.0000
511.1700 0.0000
524.2000 0.0000
537.2300 0.0000
550.2600 0.0000
563.2900 0.0000
576.3200 0.0000
589.3500 0.0000
602.3800 0.0000
615.4100 0.0000
628.4400 0.0000
641.4700 0.0000
654.5000 0.0000
667.5300 670.0000
680.5600 0.0000
693.5900 0.0000
706.6200 0.0000
719.6500 0.0000
732.6800 0.0000
745.7100 0.0000
758.7400 0.0000
771.7700 0.0000
784.8000 0.0000
797.8300 799.0000
810.8600 0.0000
823.8900 0.0000
836.9200 0.0000
849.9500 0.0000
862.9800 0.0000
876.0100 0.0000
889.0400 0.0000
902.0700 0.0000
915.1000 923.0000
928.1300 0.0000
941.1600 0.0000
954.1900 0.0000
967.2200 0.0000
980.2500 0.0000
993.2800 0.0000
1006.3100 0.0000
1019.3400 0.0000
1032.3700 0.0000
1045.4000 0.0000
1058.4300 0.0000
1071.4600 0.0000
1084.4900 0.0000
1097.5200 0.0000
1110.5500 0.0000
1123.5800 0.0000
1136.6100 0.0000
1149.6400 0.0000
1162.6700 1163.0000
1175.7000 0.0000
1188.7300 0.0000
1201.7600 0.0000
1214.7900 0.0000
1227.8200 0.0000
1240.8500 0.0000
1253.8800 0.0000
1266.9100 0.0000
1279.9400 0.0000
1292.9700 1305.0000


==> data/louvain10a-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 1.0000
10.0000 1.0000
11.0000 1.0000
12.0000 1.0000
13.0000 2.0000
14.0000 1.0000
15.0000 3.0000
16.0000 7.0000
17.0000 4.0000
18.0000 7.0000
19.0000 6.0000
20.0000 3.0000
21.0000 6.0000
22.0000 6.0000
23.0000 4.0000
24.0000 6.0000
25.0000 4.0000
26.0000 3.0000
27.0000 1.0000
28.0000 4.0000
29.0000 2.0000
30.0000 5.0000
31.0000 5.0000
32.0000 4.0000
33.0000 2.0000
34.0000 3.0000
35.0000 2.0000
36.0000 1.0000
37.0000 2.0000
38.0000 5.0000
39.0000 1.0000
40.0000 0.0000
41.0000 3.0000
42.0000 1.0000
43.0000 1.0000
44.0000 2.0000
45.0000 0.0000
46.0000 2.0000
47.0000 1.0000
48.0000 1.0000
49.0000 1.0000
50.0000 0.0000
51.0000 0.0000
52.0000 0.0000
53.0000 0.0000
54.0000 1.0000
55.0000 1.0000
56.0000 0.0000
57.0000 0.0000
58.0000 0.0000
59.0000 0.0000
60.0000 0.0000
61.0000 0.0000
62.0000 1.0000
63.0000 0.0000
64.0000 0.0000
65.0000 0.0000
66.0000 0.0000
67.0000 0.0000
68.0000 1.0000
69.0000 0.0000
70.0000 0.0000
71.0000 0.0000
72.0000 1.0000
73.0000 0.0000
74.0000 0.0000
75.0000 0.0000
76.0000 0.0000
77.0000 0.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/louvain10a-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 1.0000
25.0000 2.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 0.0000
30.0000 0.0000
31.0000 1.0000
32.0000 0.0000
33.0000 1.0000
34.0000 1.0000
35.0000 0.0000
36.0000 1.0000
37.0000 0.0000
38.0000 0.0000
39.0000 0.0000
40.0000 0.0000
41.0000 1.0000
42.0000 2.0000
43.0000 0.0000
44.0000 3.0000
45.0000 0.0000
46.0000 3.0000
47.0000 0.0000
48.0000 0.0000
49.0000 1.0000
50.0000 1.0000
51.0000 3.0000
52.0000 0.0000
53.0000 1.0000
54.0000 1.0000
55.0000 2.0000
56.0000 6.0000
57.0000 4.0000
58.0000 5.0000
59.0000 4.0000
60.0000 3.0000
61.0000 7.0000
62.0000 4.0000
63.0000 1.0000
64.0000 5.0000
65.0000 3.0000
66.0000 0.0000
67.0000 5.0000
68.0000 5.0000
69.0000 7.0000
70.0000 3.0000
71.0000 6.0000
72.0000 3.0000
73.0000 6.0000
74.0000 2.0000
75.0000 0.0000
76.0000 5.0000
77.0000 1.0000
78.0000 0.0000
79.0000 3.0000
80.0000 2.0000
81.0000 1.0000
82.0000 1.0000
83.0000 0.0000
84.0000 0.0000
85.0000 0.0000
86.0000 0.0000
87.0000 0.0000
88.0000 0.0000
89.0000 0.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/timescaleCombinedE500-UChicagoSmallest.txt <==
5.0000 343.0000
13.4300 371.0000
21.8600 304.0000
30.2900 498.0000
38.7200 491.0000
47.1500 876.0000
55.5800 843.0000
64.0100 619.0000
72.4400 473.0000
80.8700 405.0000
89.3000 67.0000
97.7300 65.0000
106.1600 260.0000
114.5900 67.0000
123.0200 14.0000
131.4500 86.0000
139.8800 6.0000
148.3100 2.0000
156.7400 3.0000
165.1700 4.0000
173.6000 0.0000
182.0300 2.0000
190.4600 3.0000
198.8900 0.0000
207.3200 135.0000
215.7500 0.0000
224.1800 3.0000
232.6100 5.0000
241.0400 0.0000
249.4700 0.0000
257.9000 0.0000
266.3300 0.0000
274.7600 275.0000
283.1900 0.0000
291.6200 5.0000
300.0500 3.0000
308.4800 0.0000
316.9100 303.0000
325.3400 0.0000
333.7700 0.0000
342.2000 0.0000
350.6300 0.0000
359.0600 0.0000
367.4900 0.0000
375.9200 1.0000
384.3500 2.0000
392.7800 0.0000
401.2100 0.0000
409.6400 0.0000
418.0700 1.0000
426.5000 0.0000
434.9300 0.0000
443.3600 0.0000
451.7900 1.0000
460.2200 0.0000
468.6500 0.0000
477.0800 0.0000
485.5100 0.0000
493.9400 0.0000
502.3700 0.0000
510.8000 0.0000
519.2300 0.0000
527.6600 0.0000
536.0900 0.0000
544.5200 0.0000
552.9500 0.0000
561.3800 0.0000
569.8100 0.0000
578.2400 0.0000
586.6700 0.0000
595.1000 0.0000
603.5300 0.0000
611.9600 0.0000
620.3900 0.0000
628.8200 0.0000
637.2500 0.0000
645.6800 0.0000
654.1100 0.0000
662.5400 0.0000
670.9700 0.0000
679.4000 0.0000
687.8300 2.0000
696.2600 0.0000
704.6900 0.0000
713.1200 0.0000
721.5500 0.0000
729.9800 0.0000
738.4100 0.0000
746.8400 0.0000
755.2700 0.0000
763.7000 0.0000
772.1300 0.0000
780.5600 0.0000
788.9900 0.0000
797.4200 0.0000
805.8500 0.0000
814.2800 0.0000
822.7100 0.0000
831.1400 0.0000
839.5700 16.0000


==> data/timescaleCombinedE500-dorm-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 1.0000
23.0000 1.0000
24.0000 1.0000
25.0000 1.0000
26.0000 0.0000
27.0000 0.0000
28.0000 1.0000
29.0000 0.0000
30.0000 2.0000
31.0000 2.0000
32.0000 4.0000
33.0000 1.0000
34.0000 1.0000
35.0000 1.0000
36.0000 2.0000
37.0000 4.0000
38.0000 2.0000
39.0000 3.0000
40.0000 0.0000
41.0000 4.0000
42.0000 2.0000
43.0000 4.0000
44.0000 2.0000
45.0000 2.0000
46.0000 4.0000
47.0000 4.0000
48.0000 2.0000
49.0000 3.0000
50.0000 2.0000
51.0000 7.0000
52.0000 2.0000
53.0000 3.0000
54.0000 3.0000
55.0000 5.0000
56.0000 2.0000
57.0000 4.0000
58.0000 8.0000
59.0000 1.0000
60.0000 4.0000
61.0000 1.0000
62.0000 1.0000
63.0000 0.0000
64.0000 3.0000
65.0000 2.0000
66.0000 1.0000
67.0000 2.0000
68.0000 2.0000
69.0000 2.0000
70.0000 1.0000
71.0000 2.0000
72.0000 0.0000
73.0000 1.0000
74.0000 1.0000
75.0000 0.0000
76.0000 0.0000
77.0000 0.0000
78.0000 0.0000
79.0000 0.0000
80.0000 0.0000
81.0000 0.0000
82.0000 0.0000
83.0000 0.0000
84.0000 2.0000
85.0000 0.0000
86.0000 1.0000
87.0000 1.0000
88.0000 0.0000
89.0000 1.0000
90.0000 1.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000


==> data/timescaleCombinedE500-year-scores.txt <==
1.0000 0.0000
2.0000 0.0000
3.0000 0.0000
4.0000 0.0000
5.0000 0.0000
6.0000 0.0000
7.0000 0.0000
8.0000 0.0000
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000
15.0000 0.0000
16.0000 0.0000
17.0000 0.0000
18.0000 0.0000
19.0000 0.0000
20.0000 0.0000
21.0000 0.0000
22.0000 0.0000
23.0000 0.0000
24.0000 0.0000
25.0000 0.0000
26.0000 0.0000
27.0000 0.0000
28.0000 0.0000
29.0000 0.0000
30.0000 0.0000
31.0000 0.0000
32.0000 0.0000
33.0000 0.0000
34.0000 0.0000
35.0000 0.0000
36.0000 0.0000
37.0000 0.0000
38.0000 0.0000
39.0000 0.0000
40.0000 0.0000
41.0000 0.0000
42.0000 0.0000
43.0000 0.0000
44.0000 0.0000
45.0000 0.0000
46.0000 0.0000
47.0000 2.0000
48.0000 0.0000
49.0000 1.0000
50.0000 1.0000
51.0000 0.0000
52.0000 0.0000
53.0000 2.0000
54.0000 0.0000
55.0000 0.0000
56.0000 0.0000
57.0000 2.0000
58.0000 1.0000
59.0000 3.0000
60.0000 2.0000
61.0000 0.0000
62.0000 2.0000
63.0000 1.0000
64.0000 2.0000
65.0000 6.0000
66.0000 4.0000
67.0000 5.0000
68.0000 4.0000
69.0000 1.0000
70.0000 1.0000
71.0000 1.0000
72.0000 1.0000
73.0000 4.0000
74.0000 3.0000
75.0000 3.0000
76.0000 8.0000
77.0000 4.0000
78.0000 2.0000
79.0000 4.0000
80.0000 2.0000
81.0000 11.0000
82.0000 7.0000
83.0000 7.0000
84.0000 4.0000
85.0000 5.0000
86.0000 4.0000
87.0000 2.0000
88.0000 3.0000
89.0000 2.0000
90.0000 0.0000
91.0000 0.0000
92.0000 0.0000
93.0000 0.0000
94.0000 0.0000
95.0000 0.0000
96.0000 0.0000
97.0000 0.0000
98.0000 0.0000
99.0000 0.0000
100.0000 0.0000

